Buddy Compression: Enabling Larger Memory for Deep Learning and HPC Workloads on GPUs

GPUs offer orders-of-magnitude higher memory bandwidth than traditional CPU-only systems. However, GPU device memory tends to be relatively small and the memory capacity can not be increased by the user. This paper describes Buddy Compression, a scheme to increase both the effective GPU memory capacity and bandwidth while avoiding the downsides of conventional memory-expanding strategies. Buddy Compression compresses GPU memory, splitting each compressed memory entry between high-speed device memory and a slower-but-larger disaggregated memory pool (or system memory). Highly-compressible memory entries can thus be accessed completely from device memory, while incompressible entries source their data using both on and off-device accesses. Increasing the effective GPU memory capacity enables us to run larger-memory-footprint HPC workloads and larger batch-sizes or models for DL workloads than current memory capacities would allow. We show that our solution achieves an average compression ratio of 2.2x on HPC workloads and 1.5x on DL workloads, with a slowdown of just 1~2%.

==> plots/data_buddy_overhead_accesses_final.txt <==
351.palm	1.333333	1.888163815	2.365240277	0.286867027	0.007386833	0.007386833
352.ep	2	2.446220008	2.937838202	0.063506554	1.17E-06	1.17E-06
354.cg	1	1.110224708	1.110224708	0	2.89E-05	2.89E-05
355.seismic	2	1.880275505	1.880275505	0.261574855	0.004563584	0.004563584
356.sp	1.333333	1.570840976	1.758758	0.463488188	0.001441488	0.001441488
357.csp	1	1.071715417	1.078509696	0	0.002245019	0.002245019
360.ilbdc	2	2.223642984	2.668223774	0.113755437	0.003987931	0.003987931
370.bt	1	1.23638439	1.23638439	0	0.003980425	0.003980425
FF_HPGMG	1.333333	1.520565305	1.65624832	0.430428246	0.002893895	0.002893895
FF_Lulesh	4	2.999464389	4	0.078568181	0.009874993	0.009874993
BigLSTM	1.333333	1.267319206	1.324767051	0.686902963	0.011245043	0.011245043
AlexNet	1	1.198946159	1.207549645	0	0.054006136	0.054006136
Inception_V2	1	1.213213985	1.213213985	0	0.042356765	0.042356765
SqueezeNet	1.3333	1.490919858	1.490919858	0.222157758	0.076748083	0.076748083
VGG16	1.3333	1.853495279	2.250094344	0.33464346	0.030024062	0.030024062
ResNet50	1.3333	1.642455666	1.710149177	0.347360851	0.061531025	0.061531025
GMEAN_HPC	1.541688335	1.701628153	1.917314711	0.188628642	0.001052589	0.001052589
GMEAN_DL	1.211398535	1.424821382	1.494325327	0.364947188	0.039233738	0.039233738


==> plots/data_buddy_overhead_accesses_init.txt <==
351.palm	2	0.373464807	1.333333	0.309394718
352.ep	2	1.74E-05	2	1.7383E-05
354.cg	1	0	1	0
355.seismic	4	0.362528526	2	0.357592904
356.sp	2	0.487698288	1.333333	0.486553896
357.csp	1	0	1	0
360.ilbdc	4	0.507642677	2	0.113737532
370.bt	1.333333333	0.726833167	1	0
FF_HPGMG	2	0.424180191	1.333333	0.373296304
FF_Lulesh	4	0.154555393	4	0.154555393
BigLSTM	1	0	1.333333	0.686902963
AlexNet	1.333333333	0.575405526	1	0
Inception_V2	1.333333333	0.603490079	1	0
SqueezeNet	2	0.395481153	1.3333	0.305129854
VGG16	2	0.349825734	1.3333	0.304090516
ResNet50	2	0.430700852	1.3333	0.351266752
GMEAN_HPC	2.186524395	0.122615732	1.578600917	0.078004698
GMEAN_DL	1.700565831	0.460425627	1.188383813	0.319429391


==> plots/data_buddy_sweep_threashold.txt <==
351.palm	5.17E-05	0.001122051	0.007386833	0.020521197	0.033149597	2.449670585	2.45763942	2.496161225	2.526975772	2.607260647	2.577137313
352.ep	5.62E-07	5.62E-07	1.17E-06	4.02E-06	5.19E-06	3.148734081	3.148734081	3.1487478	3.148761519	3.148761519	3.148790351
354.cg	1.95E-06	7.98E-06	2.89E-05	3.89E-05	4.49E-05	1.118541012	1.118554646	1.118581913	1.118597496	1.118601391	1.138442921
355.seismic	0.000785191	0.002114876	0.004563584	0.007692552	0.012907288	2.578178596	2.599599123	2.62846048	2.656499374	2.694818746	2.78126857
356.sp	0.00100206	0.001048282	0.001441488	0.001731252	0.002094162	1.894611803	1.894909503	1.897673133	1.899014211	1.900342577	1.923916784
357.csp	0.001565631	0.001655929	0.002245019	0.002703052	0.003290817	1.078312771	1.078488497	1.079986029	1.080745644	1.08151253	1.09507589
360.ilbdc	0.000299644	0.001314766	0.003987931	0.010376583	0.02189937	2.824044336	2.836189779	2.858727228	2.896972325	2.950817767	2.99534788
370.bt	0.000545781	0.003864037	0.003980425	0.004113413	0.004580844	1.298905567	1.310123436	1.310682629	1.311120001	1.311965688	1.325059393
FF_HPGMG	3.12E-05	9.30E-05	0.002893895	0.002988571	0.005164258	1.697222993	1.697431369	1.704489384	1.704668497	1.708817717	2.098287995
FF_Lulesh	0.001906582	0.004497553	0.009874993	0.013589809	0.017048158	4.506364662	4.59101288	4.669266884	4.719818541	4.763305266	4.765352321
BigLSTM	0.001728318	0.004612206	0.011245043	0.014427846	0.02004698	1.265465185	1.266499922	1.267319206	1.267708313	1.26846572	1.3343574
AlexNet	0.007176395	0.025946088	0.054006136	0.085730696	0.12676005	1.138494931	1.176155075	1.209121126	1.242228642	1.283810648	1.317131752
Inception_V2	0.005796719	0.018889814	0.042356765	0.071273203	0.106630325	1.193008606	1.218500797	1.250847455	1.289794828	1.338674865	1.377336964
SqueezeNet	0.010625779	0.033009649	0.076748083	0.131447437	0.194738902	1.344379291	1.408801595	1.501713837	1.61083525	1.736683029	1.848703942
VGG16	0.005005432	0.014215105	0.030024062	0.047820472	0.069508518	2.23096084	2.296825379	2.376461897	2.451546657	2.535844365	2.647875997
ResNet50	0.007705122	0.024929829	0.061531025	0.099388571	0.142956274	1.583834185	1.620924266	1.676981827	1.726329655	1.772226604	1.820507547
GMEAN_HPC	0.000121083	0.000362561	0.001052589	0.001699003	0.002389213	2.044319588	2.053227142	2.065348084	2.075452576	2.091636254	2.153827273
GMEAN_DL	0.005557537	0.017260489	0.039233738	0.061682376	0.089798209	1.419029396	1.455814425	1.501761944	1.549623121	1.603748282	1.668462746

